Why Do Compact Active Galactic Nuclei at High Redshift Scintillate Less?

The fraction of compact active galactic nuclei (AGNs) that exhibit interstellar scintillation (ISS) at radio wavelengths, as well as their scintillation amplitudes, have been found to decrease significantly for sources at redshifts z > 2. This can be attributed to an increase in the angular sizes of the \muas-scale cores or a decrease in the flux densities of the compact \muas cores relative to that of the mas-scale components with increasing redshift, possibly arising from (1) the space-time curvature of an expanding Universe, (2) AGN evolution, (3) source selection biases, (4) scatter broadening in the ionized intergalactic medium (IGM) and intervening galaxies, or (5) gravitational lensing. We examine the frequency scaling of this redshift dependence of ISS to determine its origin, using data from a dual-frequency survey of ISS of 128 sources at 0 < z < 4. We present a novel method of analysis which accounts for selection effects in the source sample. We determine that the redshift dependence of ISS is partially linked to the steepening of source spectral indices ({\alpha}^8.4_4.9) with redshift, caused either by selection biases or AGN evolution, coupled with weaker ISS in the {\alpha}^8.4_4.9 < -0.4 sources. Selecting only the -0.4 < {\alpha}^8.4_4.9 < 0.4 sources, we find that the redshift dependence of ISS is still significant, but is not significantly steeper than the expected (1+z)^0.5 scaling of source angular sizes due to cosmological expansion for a brightness temperature and flux-limited sample of sources. We find no significant evidence for scatter broadening in the IGM, ruling it out as the main cause of the redshift dependence of ISS. We obtain an upper limit to IGM scatter broadening of < 110\muas at 4.9 GHz with 99% confidence for all lines of sight, and as low as < 8\muas for sight-lines to the most compact, \sim 10\muas sources.

==> table1_electronic.txt <==
Title: Why Do Compact Active Galactic Nuclei at High Redshift Scintillate Less?
Authors: Koay, J. Y., Macquart, J.-P., Rickett, B. J., Bignall, H. E., Jauncey, D. L., 
         Pursimo, T., Reynolds, C., Lovell, J. E. J., Kedziora-Chudczer, L., Ojha, R.
Table: List of sources and their observed properties
===========================================================================================
Byte-by-byte Description of file: table1_elec.txt
-------------------------------------------------------------------------------------------
   Bytes Format Units Label    Explanations
-------------------------------------------------------------------------------------------
   1- 10 A10    ---   Source   IAU J2000.0 name
  12- 15 F4.2    Jy   S_4.9    4.9 GHz mean flux density   
  17- 20 F4.2    Jy   S_8.4    8.4 GHz mean flux density
  22- 26 F5.2	---   SpecIn   spectral index
  28- 36 E9.2   ---   D_4.9    4.9 GHz 4 day structure function 
  38- 46 E9.2   ---   D_4.9err error in 4.9 GHz 4 day structure function (+-)
  48- 56 E9.2   ---   D_8.4    8.4 GHz 4 day structure function
  58- 66 E9.2   ---   D_8.4err error in 8.4 GHz 4 day structure function (+-)
  68- 71 F4.2   ---   R_D      ratio of D_8.4 to D_4.9 for > 3sigma variable sources
  73- 76 F4.2   ---   R_Derr   error in R_D
  78- 81 A4     ---   OpID     optical identification (1)
  83- 85 F3.1   ---   z        source redshift			       
  86- 91 F5.1     R   I_alpha  line-of-sight H_alpha intensity (Haffner et al. 2003)
-------------------------------------------------------------------------------------------
Note (1): fsrq = flat-spectrum radio-loud quasar
	  bllc = BL Lac object
	  NULL = no ID available, most likely fsrq
	  nlrg = narrow-line radio galaxy
	  syf1 = Seyfert 1 galaxy 
-------------------------------------------------------------------------------------------

J0009+1513 0.15 0.12 -0.44 1.89e-004 1.55e-004 1.44e-004 1.09e-004           fsrq 2.2   0.7 
J0017+5312 0.59 0.64  0.14 4.68e-004 1.57e-004 1.53e-004 4.86e-005 0.33 0.15 fsrq 2.6  13.3 
J0017+8135 1.36 1.26 -0.13 1.89e-005 1.52e-005 4.89e-006 5.48e-009           fsrq 3.4   2.2 
J0056+1625 0.19 0.23  0.33 2.40e-003 8.13e-004 1.91e-003 7.00e-004 0.80 0.40 bllc 0.2   0.8 
J0108+0135 1.53 2.06  0.56 6.49e-004 1.87e-004 7.94e-005 7.61e-005           fsrq 2.1   0.7 
J0122+0310 0.11 0.11 -0.04 3.19e-004 1.47e-004 3.70e-004 1.47e-004 1.16 0.70 fsrq 4.0   0.5 
J0122+2502 0.75 0.66 -0.21 6.65e-005 4.59e-004 8.03e-007 2.57e-004           fsrq 2.0   0.9 
J0126+2559 0.81 0.66 -0.39 6.85e-005 4.63e-005 3.25e-006 1.02e-004           fsrq 2.4   1.0 
J0135+2158 0.18 0.14 -0.37 1.02e-003 3.74e-004 2.82e-004 1.78e-004 0.28 0.20 fsrq 3.4   0.9 
J0154+4743 0.50 0.60  0.35 7.53e-004 1.58e-004 9.47e-004 2.09e-004 1.26 0.38 fsrq 1.0   8.6 
J0217+7349 4.31 4.21 -0.05 4.50e-007 1.43e-005 4.26e-006 1.42e-005           fsrq 2.4   2.2 
J0237+2046 0.13 0.13 -0.03 8.65e-004 2.68e-004 3.10e-004 7.81e-005 0.36 0.14 fsrq 1.9   1.3 
J0238+1636 3.66 3.60 -0.03 1.16e-003 3.60e-004 1.59e-003 3.10e-004 1.37 0.50 fsrq 0.9   1.1 
J0242+1101 0.92 0.82 -0.22 2.62e-004 1.17e-004 1.83e-004 5.06e-005 0.70 0.37 fsrq 2.7   1.0 
J0259+1925 0.14 0.18  0.49 4.85e-003 1.45e-003 2.92e-003 9.37e-004 0.60 0.26 fsrq 0.5   1.3 
J0308+1208 0.07 0.06 -0.18 1.29e-003 4.71e-004 1.12e-003 2.80e-004 0.87 0.38 fsrq 1.4   1.9 
J0313+0228 0.12 0.11 -0.23 9.36e-003 1.77e-003 2.65e-003 8.44e-004 0.28 0.10 fsrq 1.0   6.9 
J0321+1221 1.68 1.52 -0.19 4.03e-005 6.29e-006 1.69e-004 1.01e-004           fsrq 2.7   2.1 
J0323+0446 0.12 0.13  0.16 7.27e-003 2.28e-003 2.47e-003 8.19e-004 0.34 0.16 fsrq 2.3   4.6 
J0342+3859 0.09 0.10  0.24 5.77e-003 1.33e-003 9.78e-003 2.21e-003 1.70 0.55 fsrq 1.1   8.1 
J0343+3622 0.32 0.28 -0.22 1.34e-003 2.24e-004 1.18e-003 2.66e-004 0.88 0.25 fsrq 1.5   7.8 
J0358+3850 0.18 0.18 -0.01 4.28e-003 1.01e-003 4.12e-003 4.42e-004 0.96 0.25 fsrq 0.6  12.3 
J0403+2600 2.13 2.16  0.03 2.89e-005 1.75e-005 1.37e-004 5.02e-005           fsrq 2.1   4.7 
J0406+2511 0.12 0.11 -0.15 1.49e-002 2.67e-003 2.65e-003 6.67e-004 0.18 0.05 fsrq 0.7   4.5 
J0409+1217 0.32 0.29 -0.19 3.52e-003 6.33e-004 6.42e-003 9.76e-004 1.82 0.43 bllc 0.5   7.6 
J0422+0219 1.25 1.07 -0.29 4.12e-004 2.46e-004 3.73e-004 1.37e-004 0.91 0.64 fsrq 2.3   4.6 
J0449+1121 0.86 0.78 -0.18 6.22e-004 2.31e-004 8.46e-005 3.68e-005           bllc 1.2   9.8 
J0459+0229 1.06 0.72 -0.71 8.63e-005 5.40e-005 1.23e-004 3.69e-005           fsrq 2.4   7.4 
J0510+1800 0.73 0.96  0.51 7.89e-003 4.64e-003 9.59e-003 3.52e-003 1.22 0.84 fsrq 0.4  22.1 
J0530+1331 3.30 3.16 -0.08 7.10e-003 1.67e-003 1.16e-002 2.34e-003 1.64 0.51 fsrq 2.1  70.5 
J0534+1047 0.17 0.16 -0.13 5.70e-006 1.18e-005 4.29e-006 2.81e-005           fsrq 2.6 147.0 
J0539+1433 0.37 0.43  0.30 1.52e-003 7.06e-004 2.73e-003 6.44e-004 1.80 0.94 fsrq 2.7  30.3 
J0614+6046 0.70 0.49 -0.66 4.87e-005 2.26e-005 1.62e-004 4.84e-005           fsrq 2.7   1.7 
J0624+3856 0.87 0.70 -0.41 1.12e-003 2.38e-004 4.39e-004 8.67e-005 0.39 0.11 fsrq 3.5   1.7 
J0646+4451 3.06 3.67  0.33 8.58e-007 1.26e-005 6.51e-007 1.45e-005           fsrq 3.4   0.9 
J0659+0813 0.73 0.67 -0.15 3.69e-004 1.19e-004 1.80e-004 6.82e-005 0.49 0.24 fsrq 2.8   7.6 
J0726+6125 0.24 0.37  0.79 1.85e-003 2.65e-004 8.89e-004 1.37e-004 0.48 0.10 NULL 1.5   1.0 
J0739+0137 1.74 1.94  0.20 3.09e-003 1.32e-003 7.91e-004 1.42e-004 0.26 0.12 fsrq 0.2   1.8 
J0739+7527 0.22 0.14 -0.80 2.70e-004 4.67e-005 6.27e-005 1.68e-005           fsrq 2.8   1.4 
J0741+2557 0.05 0.08  0.83 1.85e-003 4.89e-004 3.09e-004 9.67e-005 0.17 0.07 fsrq 2.7   2.8 
J0745+1011 2.95 2.06 -0.67 1.10e-006 2.38e-005 2.94e-005 2.01e-005           nlrg 2.6   1.4 
J0750+1231 3.76 4.15  0.19 2.91e-004 1.71e-004 2.57e-004 6.50e-005 0.88 0.56 fsrq 0.9   1.8 
J0757+0956 1.02 1.09  0.13 2.15e-003 4.85e-004 1.18e-003 2.70e-004 0.55 0.18 bllc 0.3   1.5 
J0800+4854 0.10 0.08 -0.39 4.74e-003 6.22e-004 4.56e-003 5.92e-004 0.96 0.18 fsrq 2.1   0.5 
J0805+6144 0.97 0.72 -0.56 6.15e-006 2.90e-006 4.82e-007 1.34e-005           fsrq 3.0   0.8 
J0810+1010 0.11 0.09 -0.31 1.43e-004 1.36e-004 1.06e-004 4.74e-005           fsrq 2.5   1.3 
J0811+0146 0.65 0.98  0.76 5.27e-003 9.23e-004 1.43e-003 3.31e-004 0.27 0.08 bllc 1.1   1.7 
J0818+4222 1.35 1.41  0.08 2.55e-003 5.71e-004 7.42e-004 1.35e-004 0.29 0.08 bllc 1.1   1.2 
J0821+3107 0.08 0.06 -0.66 8.51e-004 2.14e-004 1.86e-004 4.08e-005           fsrq 2.6   2.3 
J0825+0309 1.38 1.53  0.19 8.73e-004 2.17e-004 2.91e-004 1.09e-004 0.33 0.15 bllc 0.5   1.0 
J0850+5159 0.10 0.08 -0.34 1.45e-004 3.41e-005 3.43e-005 1.71e-005           fsrq 1.9   0.7 
J0854+8034 0.25 0.22 -0.19 1.25e-004 2.29e-005 1.00e-005 7.34e-006           fsrq 1.1   1.6 
J0856+7146 0.07 0.11  0.82 4.71e-003 9.65e-004 2.86e-003 4.76e-004 0.61 0.16 fsrq 0.5   0.9 
J0914+0245 1.08 0.89 -0.36 2.12e-004 7.20e-005 2.61e-005 8.20e-006           Syf1 0.4   2.1 
J0916+0242 0.09 0.11  0.40 9.91e-003 4.26e-003 2.99e-003 9.61e-004 0.30 0.16 fsrq 1.1   1.9 
J0920+4441 1.09 1.34  0.38 8.13e-005 3.38e-005 4.92e-006 1.41e-007           fsrq 2.2   0.4 
J0929+5013 0.40 0.39 -0.06 3.03e-003 5.08e-004 1.22e-003 1.61e-004 0.40 0.09 bllc 0.4   0.6 
J0953+1720 0.10 0.07 -0.66 6.12e-004 1.48e-004 2.70e-004 8.83e-005 0.44 0.18 fsrq 0.7   0.9 
J0958+4725 1.52 1.26 -0.35 5.77e-005 2.21e-005 4.08e-005 1.52e-005           fsrq 1.9   0.7 
J0958+6533 1.07 0.99 -0.16 5.30e-004 9.55e-005 4.22e-004 8.06e-005 0.80 0.21 bllc 0.4   1.1 
J1007+1356 0.71 0.66 -0.13 6.38e-005 4.41e-005 2.34e-007 1.60e-005           fsrq 2.7   1.1 
J1016+2037 0.61 0.46 -0.53 5.02e-005 4.45e-005 2.13e-006 8.20e-005           fsrq 3.1   0.8 
J1049+1429 0.13 0.15  0.21 1.58e-003 4.16e-004 1.62e-003 1.88e-004 1.03 0.30 fsrq 1.6   0.9 
J1056+7011 0.28 0.35  0.40 8.90e-004 1.12e-004 6.17e-004 7.58e-005 0.69 0.12 fsrq 2.5  -0.2 
J1125+2610 1.17 1.02 -0.26 9.09e-005 3.01e-005 3.40e-005 1.51e-005           fsrq 2.3   0.5 
J1159+2914 2.60 3.24  0.41 2.63e-003 6.15e-004 4.97e-004 7.11e-005 0.19 0.05 fsrq 0.7   0.5 
J1247+7046 0.09 0.11  0.35 1.72e-003 2.55e-004 6.96e-004 7.58e-005 0.41 0.07 fsrq 1.3   0.4 
J1316+6927 0.12 0.11 -0.20 2.83e-004 7.57e-005 7.36e-005 2.36e-005           NULL 3.7   0.4 
J1328+6221 0.10 0.08 -0.26 6.29e-003 7.58e-004 1.62e-003 1.98e-004 0.26 0.04 fsrq 1.2   0.5 
J1330+4954 0.11 0.09 -0.35 1.53e-004 4.34e-005 1.49e-005 1.08e-005           fsrq 2.9   0.5 
J1354+6645 0.08 0.08 -0.00 8.56e-004 1.32e-004 1.16e-003 2.73e-004 1.36 0.38 fsrq 0.6   0.6 
J1410+6141 0.17 0.18  0.16 6.53e-004 8.67e-005 1.44e-004 4.28e-005 0.22 0.07 fsrq 2.2   0.4 
J1417+3818 0.12 0.10 -0.31 1.32e-003 2.10e-004 4.73e-004 8.80e-005 0.36 0.09 fsrq 0.4   0.4 
J1436+6336 1.42 1.65  0.28 5.18e-005 3.88e-005 2.11e-006 1.81e-005           fsrq 2.1   0.5 
J1437+5112 0.11 0.08 -0.53 6.95e-004 1.44e-004 2.04e-004 3.02e-005 0.29 0.07 fsrq 2.1   0.7 
J1442+0625 0.08 0.08 -0.03 2.41e-003 5.77e-004 1.67e-003 2.89e-004 0.69 0.21 fsrq 0.7   0.6 
J1535+4836 0.14 0.15  0.10 2.61e-005 1.88e-005 2.84e-005 2.17e-005           fsrq 2.6   0.2 
J1549+5038 0.91 0.93  0.04 1.62e-003 3.23e-004 7.39e-004 1.54e-004 0.46 0.13 fsrq 2.2   0.5 
J1559+0805 0.12 0.15  0.38 1.24e-004 3.92e-005 7.75e-005 3.56e-005           fsrq 2.2   0.9 
J1610+7809 0.18 0.15 -0.34 1.26e-003 1.78e-004 2.62e-004 4.04e-005 0.21 0.04 fsrq 1.9   0.8 
J1616+0459 0.93 0.82 -0.24 2.00e-006 1.86e-005 8.35e-005 3.16e-005           fsrq 3.2   1.1 
J1619+2247 0.70 0.68 -0.07 2.12e-004 3.98e-005 1.21e-004 4.43e-005 0.57 0.23 fsrq 2.0   0.6 
J1625+4134 1.04 0.84 -0.39 5.23e-005 3.00e-005 1.43e-005 1.42e-005           fsrq 2.5   0.4 
J1639+4128 0.13 0.15  0.24 1.88e-003 3.03e-004 2.91e-004 1.01e-004 0.15 0.06 fsrq 0.7   0.5 
J1659+1714 0.13 0.11 -0.26 5.46e-004 1.55e-004 2.00e-004 6.52e-005 0.37 0.16 fsrq 2.0   1.1 
J1701+0338 0.11 0.09 -0.37 2.44e-003 8.16e-004 6.11e-004 1.39e-004 0.25 0.10 fsrq 1.3   2.0 
J1716+6836 0.54 0.61  0.22 9.73e-005 4.18e-005 7.57e-005 2.17e-005           fsrq 0.8   1.3 
J1719+0817 0.59 0.49 -0.34 2.56e-004 8.74e-005 7.60e-005 2.37e-005           fsrq 1.2   2.0 
J1719+1745 0.63 0.60 -0.10 1.15e-003 2.21e-004 5.11e-004 1.09e-004 0.44 0.13 bllc 0.1   1.1 
J1728+0427 0.47 0.46 -0.04 5.04e-004 1.16e-004 1.09e-003 3.44e-004 2.17 0.85 fsrq 0.3   2.4 
J1733+1635 0.11 0.07 -0.76 1.55e-004 5.15e-005 1.05e-004 4.38e-005           fsrq 2.6   1.4 
J1734+3857 0.82 0.83  0.01 4.99e-004 2.14e-004 7.27e-004 1.19e-004 1.46 0.67 bllc 1.0   1.4 
J1740+5211 0.99 1.12  0.24 3.48e-004 7.26e-005 3.12e-004 6.72e-005 0.90 0.27 fsrq 1.4   0.9 
J1742+5945 0.19 0.19  0.00 2.78e-003 4.10e-004 2.41e-004 5.09e-005 0.09 0.02 bllc 0.4   1.3 
J1745+4059 0.10 0.11  0.13 9.01e-003 1.05e-003 1.52e-003 3.18e-004 0.17 0.04 fsrq 0.9   2.1 
J1751+0939 3.88 5.25  0.56 2.49e-004 5.61e-005 1.11e-003 3.64e-004 4.46 1.77 fsrq 0.3   3.1 
J1757+0531 0.08 0.06 -0.52 1.12e-003 2.36e-004 9.61e-004 2.13e-004 0.86 0.26 nlrg 0.3   3.4 
J1800+3848 0.82 1.00  0.36 2.00e-004 7.50e-005 1.12e-004 2.85e-005 0.56 0.25 fsrq 2.1   2.2 
J1812+5603 0.46 0.47  0.04 5.00e-004 1.29e-004 1.83e-004 4.75e-005 0.37 0.13 fsrq 3.0   1.8 
J1819+3845 0.19 0.23  0.34 4.82e-004 1.21e-004 1.47e-003 2.31e-004 3.06 0.91 Syf1 0.5   2.2 
J1832+1357 0.31 0.33  0.12 4.41e-005 4.70e-006 4.73e-005 4.39e-005           fsrq 2.8   2.3 
J1839+4100 0.10 0.07 -0.66 4.43e-004 1.16e-004 1.57e-004 5.95e-005           fsrq 2.3   2.4 
J1850+2825 1.11 1.45  0.49 4.34e-004 6.83e-005 8.37e-005 4.73e-005           fsrq 2.6   5.8 
J1905+1943 0.26 0.21 -0.40 6.89e-004 3.44e-004 3.67e-004 1.54e-004 0.53 0.35 fsrq 2.3   3.2 
J1919+3159 0.11 0.11  0.03 3.23e-003 1.45e-003 1.20e-002 3.15e-003 3.71 1.93 fsrq 3.5   6.5 
J1931+4743 0.11 0.10 -0.12 9.04e-003 2.59e-003 1.07e-002 2.25e-003 1.18 0.42 fsrq 1.8   5.2 
J2002+4725 0.98 0.87 -0.23 8.22e-004 1.86e-004 5.23e-004 1.66e-004 0.64 0.25 fsrq 2.3  14.7 
J2006+6424 0.48 0.83  1.01 1.70e-003 2.21e-004 9.25e-004 1.75e-004 0.54 0.12 fsrq 1.6   4.3 
J2011+7205 0.11 0.10 -0.25 1.02e-002 1.12e-003 6.47e-003 1.25e-003 0.63 0.14 fsrq 2.5   4.8 
J2012+6319 0.13 0.11 -0.24 5.27e-003 1.66e-003 4.00e-003 9.75e-004 0.76 0.30 fsrq 1.0   3.9 
J2016+1632 0.47 0.56  0.33 5.09e-003 1.81e-003 1.15e-003 3.48e-004 0.23 0.11 fsrq 2.2   3.6 
J2113+1121 0.07 0.06 -0.10 1.76e-002 4.16e-003 4.98e-003 1.54e-003 0.28 0.11 fsrq 1.3   1.9 
J2116+0536 0.21 0.18 -0.21 3.75e-003 9.61e-004 1.13e-003 3.46e-004 0.30 0.12 fsrq 2.2   1.4 
J2123+0535 2.06 1.85 -0.19 4.49e-004 1.81e-004 5.72e-005 4.60e-005           fsrq 1.9   1.4 
J2137+0451 0.13 0.11 -0.29 7.02e-004 2.14e-004 4.98e-004 1.84e-004 0.71 0.34 fsrq 2.4   1.3 
J2203+1725 0.98 1.04  0.10 2.79e-003 9.39e-004 7.00e-004 2.77e-004 0.25 0.13 bllc 1.1   1.7 
J2208+1808 0.09 0.05 -1.14 1.66e-004 7.84e-005 1.11e-004 7.10e-005           fsrq 3.1   1.4 
J2212+2355 0.96 1.00  0.07 1.11e-003 2.04e-004 1.23e-003 4.40e-004 1.11 0.45 fsrq 1.1   2.3 
J2221+1117 0.08 0.08  0.13 1.05e-003 5.80e-004 6.07e-004 3.94e-004 0.58 0.49 fsrq 2.2   1.0 
J2237+4216 0.23 0.21 -0.17 8.67e-003 1.65e-003 2.14e-003 6.59e-004 0.25 0.09 fsrq 1.0   5.1 
J2241+0953 0.60 0.53 -0.21 5.14e-004 2.72e-004 1.31e-004 4.95e-005 0.25 0.17 fsrq 1.7   1.4 
J2242+2955 0.11 0.10 -0.26 3.09e-003 7.11e-004 6.94e-004 1.59e-004 0.22 0.07 fsrq 1.7   2.3 
J2253+3236 0.19 0.19 -0.03 5.90e-004 2.60e-004 8.92e-004 2.46e-004 1.51 0.79 fsrq 0.3   3.0 
J2258+0516 0.21 0.19 -0.19 3.82e-005 3.04e-005 1.46e-004 7.05e-005           fsrq 2.5   0.9 
J2304+2710 0.10 0.12  0.27 2.17e-003 5.50e-004 9.89e-004 2.21e-004 0.46 0.15 fsrq 1.3   1.3 
J2311+4543 0.28 0.35  0.40 3.13e-003 7.71e-004 2.35e-003 5.26e-004 0.75 0.25 fsrq 1.4   3.2 
J2315+8631 0.24 0.24 -0.03 1.72e-003 2.11e-004 3.66e-004 5.89e-005 0.21 0.04 fsrq 0.9   2.3 
J2339+0244 0.09 0.08 -0.33 3.49e-004 2.50e-004 6.76e-004 2.18e-004           fsrq 2.7   0.6 




